Using Artificial Intelligence Models in System Identification

Artificial Intelligence (AI) techniques are known for its ability in tackling problems found to be unyielding to traditional mathematical methods. A recent addition to these techniques are the Computational Intelligence (CI) techniques which, in most cases, are nature or biologically inspired techniques. Different CI techniques found their way to many control engineering applications, including system identification, and the results obtained by many researchers were encouraging. However, most control engineers and researchers used the basic CI models as is or slightly modified them to match their needs. Henceforth, the merits of one model over the other was not clear, and full potential of these models was not exploited. In this research, Genetic Algorithm (GA) and Particle Swarm Optimization (PSO) methods, which are different CI techniques, are modified to best suit the multimodal problem of system identification. In the first case of GA, an extension to the basic algorithm, which is inspired from nature as well, was deployed by introducing redundant genetic material. This extension, which come in handy in living organisms, did not result in significant performance improvement to the basic algorithm. In the second case, the Clubs-based PSO (C-PSO) dynamic neighborhood structure was introduced to replace the basic static structure used in canonical PSO algorithms. This modification of the neighborhood structure resulted in significant performance of the algorithm regarding convergence speed, and equipped it with a tool to handle multimodal problems. To understand the suitability of different GA and PSO techniques in the problem of system identification, they were used in an induction motor's parameter identification problem. The results enforced previous conclusions and showed the superiority of PSO in general over the GA in such a multimodal problem.

==> SI/H-PSO.txt <==
beginfig(1)
  numeric l, h; l = 12cm; h = 3cm;
  pair a[], b[], c[];
  path o;
  o = fullcircle scaled 0.5cm;
  a[1] = (l/2, h);

  for i = 1 upto 4:
    b[i] = (i*l/5,h/2);
  endfor;

  for i = 1 upto 16:
    c[i] = (i*l/17, 0);
  endfor;

  for i = 1 :
    for j = 1 upto 4:
      draw a[i]--b[j];
    endfor;
  endfor

  j = 0;

  for i = 1 upto 4:
    for j = 1 upto 4:
      draw b[i]--c[j + (i - 1)*4];
    endfor;
  endfor;
  
  fill o shifted a[1] withcolor white;
  draw o shifted a[1];

  for i = 1 upto 4:
    fill o shifted b[i] withcolor white;
    draw o shifted b[i];;
  endfor;

  for i = 1 upto 16:
    fill o shifted c[i] withcolor white;
    draw o shifted c[i];;
  endfor;

endfig;
end;

==> SI/pso.txt <==
beginfig(1)
  u:=3.5cm;
  path c;
  pic p;
  pair A[];
  numeric n; n:=12;
  c = fullcircle scaled 1cm;
  A[0] = (u,0);
  for i=1 upto n-1:
    A[i] = A[0] rotated (360/n*i);
  endfor;
  for i=0 upto n-1:
    for j=0 upto n-1:
      if i<>j: draw A[i]--A[j] fi;
    endfor;
  endfor;
  for i=0 upto n-1:
    fill c shifted A[i] withcolor white;
    draw c shifted A[i];
  endfor;
endfig;

beginfig(2)
  u:=3.5cm;
  path c;
  pic p;
  pair A[];
  numeric n; n:=12;
  c = fullcircle scaled 1cm;
  A[0] = (u,0);
  for i=1 upto n-1:
    A[i] = A[0] rotated (360/n*i);
  endfor;
  for i=0 upto n-1:
    if i=n-1: draw A[i]--A[0] fi;
    for j=0 upto n-1:
      if i+1=j: draw A[i]--A[j] fi;
    endfor;
  endfor;
  for i=0 upto n-1:
    fill c shifted A[i] withcolor white;
    draw c shifted A[i];
  endfor;
endfig;

end

==> complementary/Arabic_abstract.txt <==

الملخص

تعتبر طرق الذكاء الإصطناعي من الطرق الحديثة التي تستخدم في حل العديد من مشاكل هندسة التحكم عوضا عن الطرق الحسابية التقليدية التي يستعصي عليها حل العديد من المشاكل المعقدة. تعتبر طرق الذكاء الحسابي من ضمن نماذج الذكاء الإصطناعي التي تم تطويرها مؤخراً و التي هي مستوحاة من الطبيعة و من علم الأحياء. بالرغم من النتائج المشجعة التي تم الحصول عليها عند استخدام هذه الطرق لحل العديد من مشاكل هندسة التحكم, إلا أن معظم الطرق المستخدمة وضعت في صورتها البدائية بالإضافة إلى عدم وضوح مميزات كل طريقة عن الطرق الأخري في تلك التطبيقات.

في هذا البحث تم تطوير بعض طرق الذكاء الحسابي لتلائم بعض مشاكل هندسة التحكم و خاصة مشكلة التعرف على الأنظمة والتي تتميز بتعدد الحلول المثلى المحلية. الطريقة الأولى التي تم تطويرها تعتمد على تطوير نماذج الجينات اللوغاريتمية عن طريق إضافة خصائص جينية كامنة في تمثيل الحلول. هذه الطريقة المطورة والتي هي مستمدة أيضا من علم الأحياء لم تقم بتحسين أداء النماذج البدائية للجينات اللوغاريتمية بطريقة ملموسة.

أما في حالة طريقة جزيئات الأسراب, فإن الطريقة المطورة و التي تعتمد على استخدام شبكة جوار ديناميكية عوضا عن الشبكات الساكنة الشائعة الإستخدام حالياً أثبتت تفوقها على شبكات الجوار الأخرى من حيث سرعة الوصول إلى حلول جيدة, و من حيث جودة الحلول النهائية.

تم استخدام العديد من نماذج الجينات اللوغاريتمية و أسراب الجزيئات لحل مشكلة التعرف على متغيرات النظم لمُحرك حِثي و تم عمل مقارنات بين قدرة هذه النماذج على حل هذه المشكلة.  أظهرت النتائج قدرة نماذج أسراب الجزيئات (بصورة عامة) على ايجاد حلول جيدة أسرع, و حلول نهائية أفضل, من نماذج اللوغاريتمات الجينية. كما أن شبكة الجوار الديناميكية التي تم تطويرها أوجددت حلول أفضل من تلك التي تم الحصول عليها باستخدام شبكات الجوار الأخرى في جميع معايير القياس التي تم استخدامها.



==> complementary/arabic_covers.txt <==
استخدام نماذج الذكاء الإصطناعي في التعرف علي النظم 

إعداد

وسام سامي محمد الشامي

رسالة مقدمة إلى كلية الهندسة, جامعة القاهرة

كجزء من متطلبات الحصول على درجة الماجستير

في

هندسة القوى و الآلات الكهربية

تحت اشراف


د. أحمد بهجت جمال بهجت

أستاذ دكتور بقسم القوى و الآلات الكهربية


د. حسن محمد رشاد

أستاذ مساعد دكتور بقسم القوى و الآلات الكهربية

كلية الهندسة, جامعة القاهرة

الجيزة, جمهورية مصر العربية

مايو 2007




يعتمد من لجنة الممتحنين:

الأستاذ الدكتور: أحمد بهجت جمال بهجت

الأستاذ الدكتور: عادل عبد الرؤوف حنفي

الأستاذ الدكتور: عبد المنعم عبد الظاهر وهدان

==> complementary/arcover1.txt <==
\documentclass[a4paper,12pt]{article}

\usepackage[cp1256]{inputenc}
\usepackage[LAE]{fontenc}
\usepackage[arabic,english]{babel}


\begin{document}
\selectlanguage{arabic} \pagestyle{empty}

\begin{center}
\begin{Large}{استخدام نماذج الذكاء الإصطناعي \\ في التعرف علي النظم}
\end{Large}

إعداد

وسام سامي محمد الشامي

\vspace{5ex}%

رسالة مقدمة إلى كلية الهندسة, جامعة القاهرة\\
كجزء من متطلبات الحصول على درجة الماجستير\\
في

هندسة القوى و الآلات الكهربية

\vfill

كلية الهندسة, جامعة القاهرة

الجيزة, جمهورية مصر العربية

مايو 7002

\end{center}
\end{document}

==> complementary/arcover2.txt <==
\documentclass[a4paper,12pt]{article}

\usepackage[cp1256]{inputenc}
\usepackage[LAE]{fontenc}
\usepackage[arabic,english]{babel}


\begin{document}
\selectlanguage{arabic} \pagestyle{empty}

\begin{center}
\begin{Large}{استخدام نماذج الذكاء الإصطناعي \\ في التعرف علي النظم}
\end{Large}

إعداد

وسام سامي محمد الشامي

\vspace{5ex}%

رسالة مقدمة إلى كلية الهندسة, جامعة القاهرة\\
كجزء من متطلبات الحصول على درجة الماجستير\\
في

هندسة القوى و الآلات الكهربية

\vspace{9ex}

تحت اشراف

\vspace{3ex}


\begin{minipage}[t]{0.45\textwidth}
\centering%
د. أحمد بهجت جمال بهجت\\
{\footnotesize أستاذ دكتور بقسم القوى و الآلات الكهربية}\end{minipage} \hfill
\begin{minipage}[t]{0.45\textwidth}
\centering%
د. حسن محمد رشاد\\
{\footnotesize أستاذ مساعد دكتور بقسم القوى و الآلات الكهربية}
\end{minipage}

\vfill
كلية الهندسة, جامعة القاهرة

الجيزة, جمهورية مصر العربية

مايو 7002

\end{center}
\end{document}

==> complementary/arcover3.txt <==
\documentclass[a4paper,12pt]{article}

\usepackage[cp1256]{inputenc}
\usepackage[LAE]{fontenc}
\usepackage[arabic,english]{babel}


\begin{document}
\selectlanguage{arabic} \pagestyle{empty}

\begin{center}
\begin{Large}{استخدام نماذج الذكاء الإصطناعي \\ في التعرف علي النظم}
\end{Large}

إعداد

وسام سامي محمد الشامي

\vspace{5ex}%

رسالة مقدمة إلى كلية الهندسة, جامعة القاهرة\\
كجزء من متطلبات الحصول على درجة الماجستير\\
في

هندسة القوى و الآلات الكهربية


\vspace{3ex}

\begin{flushleft}
\noindent يعتمد من لجنة الممتحنين:\\
\vspace{2ex}

\rule{30ex}{1pt}\\
الأستاذ الدكتور: أحمد بهجت جمال بهجت\\
\vspace{2ex}

\rule{30ex}{1pt}\\
الأستاذ المساعد الدكتور: حسن محمد رشاد\\
\vspace{2ex}

\rule{30ex}{1pt}\\
الأستاذ الدكتور: عادل عبد الرؤوف حنفي\\
\vspace{2ex}

\rule{30ex}{1pt}\\
الأستاذ الدكتور: عبد المنعم عبد الظاهر وهدان
\end{flushleft}

\vfill

كلية الهندسة, جامعة القاهرة

الجيزة, جمهورية مصر العربية

مايو 7002

\end{center}
\end{document}
